Exploring the interstellar medium of NGC 891 at millimeter wavelengths using the NIKA2 camera

In the framework of the IMEGIN Large Program, we used the NIKA2 camera on the IRAM 30-m telescope to observe the edge-on galaxy NGC 891 at 1.15 mm and 2 mm and at a FWHM of 11.1" and 17.6", respectively. Multiwavelength data enriched with the new NIKA2 observations fitted by the HerBIE SED code (coupled with the THEMIS dust model) were used to constrain the physical properties of the ISM. Emission originating from the diffuse dust disk is detected at all wavelengths from mid-IR to mm, while mid-IR observations reveal warm dust emission from compact HII regions. Indications of mm excess emission have also been found in the outer parts of the galactic disk. Furthermore, our SED fitting analysis constrained the mass fraction of the small (< 15 Angstrom) dust grains. We found that small grains constitute 9.5% of the total dust mass in the galactic plane, but this fraction increases up to ~ 20% at large distances (|z| > 3 kpc) from the galactic plane.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

